Abstractions and automated algorithms for mixed domain finite element methods

Mixed dimensional partial differential equations (PDEs) are equations coupling unknown fields defined over domains of differing topological dimension. Such equations naturally arise in a wide range of scientific fields including geology, physiology, biology and fracture mechanics. Mixed dimensional PDEs are also commonly encountered when imposing non-standard conditions over a subspace of lower dimension e.g. through a Lagrange multiplier. In this paper, we present general abstractions and algorithms for finite element discretizations of mixed domain and mixed dimensional PDEs of co-dimension up to one (i.e. nD-mD with |n-m| <= 1). We introduce high level mathematical software abstractions together with lower level algorithms for expressing and efficiently solving such coupled systems. The concepts introduced here have also been implemented in the context of the FEniCS finite element software. We illustrate the new features through a range of examples, including a constrained Poisson problem, a set of Stokes-type flow models and a model for ionic electrodiffusion.

==> Na_e_P1.dat <==
N	L2	H1
8	0.03119602436045526	0.8797227663153004
16	0.008081742929123123	0.4498819523299086
32	0.0020384419786100443	0.2262167132143412
64	0.0005106750143670985	0.1132685662284852


==> Na_e_P2.dat <==
N	L2	H1
8	0.002233822397266673	0.13770686684655156
16	0.0002842999080469878	0.03492635737899467
32	3.5702887908307864e-05	0.008762904853282192
64	4.690008864010123e-06	0.0022496000423033553


==> Na_i_P1.dat <==
N	L2	H1
8	0.00900564194309048	0.2539552034250432
16	0.0023330428335740106	0.1298700879708698
32	0.0005884767363358248	0.06530327724817923
64	0.00014744707243904718	0.03269786909982272


==> Na_i_P2.dat <==
N	L2	H1
8	0.00064489945407114	0.03975489479468276
16	8.208749275519017e-05	0.010083669378197307
32	1.030722367760535e-05	0.0025299758278163735
64	1.2897287532859762e-06	0.0006329968403721438


==> Phi_e_P1.dat <==
N	L2	H1
8	0.14303276208528587	1.4257364499910263
16	0.03808255852179111	0.7432211706668552
32	0.009675132250829492	0.37606457835705454
64	0.0024278998914358785	0.18864605095025425


==> Phi_e_P2.dat <==
N	L2	H1
8	0.004259630896597167	0.2195776541968499
16	0.0004880403792594561	0.05722061725586188
32	5.960292508109401e-05	0.014505827402399538
64	8.671899245602919e-06	0.003692428288377552


==> Phi_i_P1.dat <==
N	L2	H1
8	0.05835026148352228	1.6861071087506787
16	0.016096756623104808	0.8655716625978398
32	0.004126393161104453	0.43538797510485683
64	0.0010372848825653052	0.21799647987758825


==> Phi_i_P2.dat <==
N	L2	H1
8	0.004230593748115377	0.2610920404042356
16	0.0005447921316096142	0.0670161130848079
32	6.857025736107943e-05	0.016858333429352484
64	1.0355366413881092e-05	0.004220045204318237


==> poisson_3D_P1_np1_cvg.dat <==
N	L2	H1
2	0.045643546458763715	0.2922612986125031
4	0.011410886614690915	0.14478791961578363
8	0.002852721653672892	0.07222514350395184
16	0.0007131804134182206	0.03609143886900336
32	0.0001782951033547794	0.018043076857259917


==> pressure_direct_P2P1P1.dat <==
N	L2			H1
16	0.00509020430299954	0.6874478161515969
32	0.0012644370658378998	0.34287273188690787
64	0.0003155885782560106	0.17132513027841778
128	7.90073232728967e-05	0.08567173773476239


==> pressure_direct_P3P2P2.dat <==
N	L2			H1
16	0.000205506702686766	0.026782011615005496		
32	2.6448640753743522e-05	0.006664138295244131
64	3.3456331086860603e-06	0.0016618799444199385
128	4.203760601336267e-07	0.0004149792247276079


==> pressure_fracprec_P2P1P1.dat <==
N	L2			H1
16	0.005090204264871215	0.6874478194215403
32	0.0012644371056913198	0.3428727190317674
64	0.00031558846651753397	0.17132511176784446
128	7.886412582890896e-05	0.08564834177197106


==> pressure_fracprec_P3P2P2.dat <==
N	L2			H1
16	0.00020550651913314545	0.026781980650283775
32	2.6448718871890395e-05	0.006664104556220733
64	3.3462044121927514e-06	0.0016619538430180183
128	4.2289694294473294e-07	0.0004158400933263613


==> velocity_direct_P2P1P1.dat <==
N	L2			H1
16	9.622313027684024e-05	0.011767617670175371
32	1.208321366395855e-05	0.002964302450381322
64	1.5172082860912238e-06	0.0007437774178886224
128	1.9025944270924626e-07	0.0001863288836391965


==> velocity_direct_P3P2P2.dat <==
N	L2			H1
16	2.147984874600322e-06	0.0003328221998557444		
32	1.3679581676375116e-07	4.2143134836896585e-05
64	8.617724751114562e-09	5.296711422500887e-06
128	5.454620784175647e-10	6.637064717440232e-07


==> velocity_fracprec_P2P1P1.dat <==
N	L2			H1
16	9.622320603211839e-05	0.011767617658202287
32	1.2083185067614334e-05	0.0029643024495591918
64	1.5150901854678512e-06	0.0007437773807548942
128	1.8975244171741012e-07	0.00018627490638484202


==> velocity_fracprec_P3P2P2.dat <==
N	L2			H1
16	2.1479892509437876e-06	0.0003328220928481202
32	1.3684803061973701e-07	4.214304823088826e-05
64	9.868903410531726e-09	5.296886850867501e-06
128	2.032858590600381e-09	6.647392627153805e-07

